QUBO-based training for VQAs on Quantum Annealers

Quantum annealers provide an effective framework for solving large-scale combinatorial optimization problems. This work presents a novel methodology for training Variational Quantum Algorithms (VQAs) by reformulating the parameter optimization task as a Quadratic Unconstrained Binary Optimization (QUBO) problem. Unlike traditional gradient-based methods, our approach directly leverages the Hamiltonian of the chosen VQA ansatz and employs an adaptive, metaheuristic optimization scheme. This optimization strategy provides a rich set of configurable parameters which enables the adaptation to specific problem characteristics and available computational resources. The proposed framework is generalizable to arbitrary Hamiltonians and integrates a recursive refinement strategy to progressively approximate high-quality solutions. Experimental evaluations demonstrate the feasibility of the method and its ability to significantly reduce computational overhead compared to classical and evolutionary optimizers, while achieving comparable or superior solution quality. These findings suggest that quantum annealers can serve as a scalable alternative to classical optimizers for VQA training, particularly in scenarios affected by barren plateaus and noisy gradient estimates, and open new possibilities for hybrid quantum gate - quantum annealing - classical optimization models in near-term quantum computing.

==> csv/diabetes_results.csv <==
size,levels,parts,points,taccuracy,time,iterations,vaccuracy
400,4,2,2,0.675,434.79,68,0.66
400,4,2,2,0.7,93.435,68,0.62
400,4,2,2,0.675,428.18,68,0.66
400,3,3,3,0.7125,772.76,116,0.7125
400,3,3,3,0.6875,760.23,116,0.6875
400,3,3,3,0.7125,756.80,116,0.7125
800,2,3,4,0.656,4512.62,339,0.656
800,2,3,4,0.656,4469.81,339,0.64
800,2,3,4,0.6625,4490.58,339,0.6625
800,1,4,5,0.631,8486.46,626,0.631
800,1,4,5,0.631,8300.40,626,0.6
800,1,4,5,0.625,8292.61,626,0.625

==> csv/diabetes_results_detailed.csv <==
label,dataset,size,levels,parts,points,taccuracy,time,iterations,vaccuracy
A,diabetes,400,1,2,1,0.65,7.33,2,0.68
A,diabetes,400,1,2,1,0.65,7.33,2,0.68
A,diabetes,400,1,2,1,0.675,7.209,2,0.69
A,diabetes,400,1,2,1,0.6625,6.803,2,0.69
A,diabetes,400,1,2,1,0.6625,6.803,2,0.7
A,diabetes,400,1,2,1,0.65,6.827,2,0.68
A,diabetes,400,1,2,1,0.625,7.096,2,0.7
A,diabetes,400,1,2,1,0.65,7.12,2,0.69
A,diabetes,400,1,2,1,0.6125,6.876,2,0.69
A,diabetes,400,1,2,1,0.65,6.879,2,0.71
A,diabetes,400,1,2,1,0.6625,7.169,2,0.71
B,diabetes,400,1,2,2,0.7125,104.64,17,0.65
B,diabetes,400,1,2,2,0.7125,104.64,17,0.65
B,diabetes,400,1,2,2,0.7,107.07,17,0.63
B,diabetes,400,1,2,2,0.687,106.62,17,0.65
B,diabetes,400,1,2,2,0.687,106.81,17,0.65
B,diabetes,400,1,2,2,0.6875,106.74,17,0.73
B,diabetes,400,1,2,2,0.725,106.93,17,0.65
B,diabetes,400,1,2,2,0.675,107.25,17,0.65
B,diabetes,400,1,2,2,0.7,107.32,17,0.64
B,diabetes,400,1,2,2,0.7125,106.91,17,0.66
B,diabetes,400,1,2,2,0.6875,106.72,17,0.61
B1,diabetes,400,1,3,2,0.675,104.52,17,0.68
B1,diabetes,400,1,3,2,0.7,104.59,17,0.63
B1,diabetes,400,1,3,2,0.6875,104.66,17,0.62
B1,diabetes,400,1,3,2,0.6875,104.16,17,0.68
B1,diabetes,400,1,3,2,0.6875,104.34,17,0.65
B2,diabetes,400,1,4,2,0.65,115.05,17,0.62
B2,diabetes,400,1,4,2,0.6375,115.64,17,0.65
B2,diabetes,400,1,4,2,0.6375,115.58,17,0.62
B2,diabetes,400,1,4,2,0.625,115.51,17,0.58
B2,diabetes,400,1,4,2,0.6375,116.00,17,0.63
B3,diabetes,400,1,5,2,0.6375,243.62,17,0.62
B3,diabetes,400,1,5,2,0.65,241.94,17,0.56
B3,diabetes,400,1,5,2,0.6625,242.61,17,0.63
B3,diabetes,400,1,5,2,0.6375,242.30,17,0.62
B3,diabetes,400,1,5,2,0.675,242.56,17,0.6
B4,diabetes,400,1,6,2,0.6,2430.43,17,0.51
B4,diabetes,400,1,6,2,0.6125,2429.79,17,0.56
B4,diabetes,400,1,6,2,0.6375,2447.04,17,0.56
B4,diabetes,400,1,6,2,0.6,2427.70,17,0.54
B4,diabetes,400,1,6,2,0.56,2419.51,17,0.52
C,diabetes,400,1,2,3,0.7125,531.52,82,0.59
D,diabetes,400,1,2,4,0.7125,1639.57,257,0.61
D,diabetes,400,1,2,4,0.725,1632.83,257,0.57
D,diabetes,400,1,2,4,0.7375,1636.47,257,0.66
D,diabetes,400,1,2,4,0.7375,1638.47,257,0.63
D,diabetes,400,1,2,4,0.7125,1645,257,0.6
D,diabetes,400,1,2,4,0.725,1650,257,0.65
D,diabetes,400,1,2,4,0.725,1649.88,257,0.7
D,diabetes,400,1,2,4,0.7125,1652.62,257,0.62
D,diabetes,400,1,2,4,0.7375,1651.81,257,0.62
D,diabetes,400,1,2,4,0.7375,1652.41,257,0.6
D1,diabetes,400,1,3,4,0.7375,1679.10,257,0.73
D1,diabetes,400,1,3,4,0.7,1654.13,257,0.63
D1,diabetes,400,1,3,4,0.725,1653.92,257,0.63
D1,diabetes,400,1,3,4,0.725,1655.40,257,0.6
D1,diabetes,400,1,3,4,0.7,1658.26,257,0.59
D2,diabetes,400,1,4,4,0.6625,1844.43,257,0.55
D2,diabetes,400,1,4,4,0.6625,1850.29,257,0.52
D2,diabetes,400,1,4,4,0.6875,1877.56,257,0.56
D2,diabetes,400,1,4,4,0.6875,1835.49,257,0.56
D2,diabetes,400,1,4,4,0.675,1836.81,257,0.6
D3,diabetes,400,1,5,4,0.6875,3829.54,257,0.5
D3,diabetes,400,1,5,4,0.675,3815.53,257,0.59
D3,diabetes,400,1,5,4,0.6625,3815.30,257,0.57
D3,diabetes,400,1,5,4,0.675,3816.19,257,0.59
D3,diabetes,400,1,5,4,0.675,3800.09,257,0.65
D4,diabetes,400,1,6,4,0.6375,39482.91,257,0.54
D4,diabetes,400,1,6,4,0.6625,39798.09,257,0.6
D4,diabetes,400,1,6,4,0.6625,39498.81,257,0.58
D4,diabetes,400,1,6,4,0.6625,39812.04,257,0.53
D4,diabetes,400,1,6,4,0.6625,39785.93,257,0.56
E,diabetes,400,1,2,5,0.725,4092.52,626,0.71
E,diabetes,400,1,2,5,0.7375,4087.70,626,0.67
E,diabetes,400,1,2,5,0.75,4086.90,626,0.6
E,diabetes,400,1,2,5,0.725,4092.45,626,0.67
E,diabetes,400,1,2,5,0.7375,4113.25,626,0.69
E,diabetes,400,1,2,5,0.75,4117.50,626,0.67
E,diabetes,400,1,2,5,0.725,4122.49,626,0.67
E,diabetes,400,1,2,5,0.725,4124.49,626,0.67
E,diabetes,400,1,2,5,0.725,4132.79,626,0.66
E1,diabetes,400,1,2,6,0.725,8246.39,1297,0.63
E1,diabetes,400,1,2,6,0.725,8262.94,1297,0.63
E1,diabetes,400,1,2,6,0.7375,8284.91,1297,0.63
F,diabetes,400,1,3,1,0.625,7.008,2,0.62
G,diabetes,400,1,3,2,0.7,107.21,17,0.62
G,diabetes,400,1,3,2,0.6875,107.65,17,0.65
G,diabetes,400,1,3,2,0.65,108.22,17,0.66
G,diabetes,400,1,3,2,0.6625,108.38,17,0.61
G,diabetes,400,1,3,2,0.675,108.09,17,0.62
G,diabetes,400,1,3,2,0.7,107.97,17,0.64
G,diabetes,400,1,3,2,0.6875,106.81,17,0.64
G,diabetes,400,1,3,2,0.675,107.07,17,0.63
G,diabetes,400,1,3,2,0.675,107.21,17,0.61
G,diabetes,400,1,3,2,0.6875,106.91,17,0.6
H,diabetes,400,1,3,3,0.7125,514.866,82,0.63
I,diabetes,400,2,2,1,0.6375,14.15,4,0.71
J,diabetes,400,2,2,2,0.687,211.38,34,0.55
K,diabetes,400,2,2,3,0.7,624.848,99,0.67
L,diabetes,400,2,3,1,0.6125,14.253,4,0.64
M,diabetes,400,2,3,2,0.6875,206.47,34,0.65
M,diabetes,400,2,3,2,0.6875,210.546,34,0.63
M,diabetes,400,2,3,2,0.675,211.694,34,0.59
M,diabetes,400,2,3,2,0.6875,210.86,34,0.65
M,diabetes,400,2,3,2,0.6875,209.288,34,0.59
M,diabetes,400,2,3,2,0.7,209.063,34,0.62
M,diabetes,400,2,3,2,0.6875,209.60,34,0.6
M,diabetes,400,2,3,2,0.675,209.59,34,0.65
M,diabetes,400,2,3,2,0.6875,209.53,34,0.6
M,diabetes,400,2,3,2,0.675,209.129,34,0.6
N,diabetes,400,2,3,3,0.7,638.39,99,0.69
O,diabetes,400,3,2,1,0.675,21.17,6,0.68
O,diabetes,400,3,2,1,0.6625,21.62,6,0.69
O,diabetes,400,3,2,1,0.6625,21.38,6,0.68
O,diabetes,400,3,2,1,0.637,21.54,6,0.7
O,diabetes,400,3,2,1,0.65,21.54,6,0.69
O,diabetes,400,3,2,1,0.675,21.317,6,0.69
O,diabetes,400,3,2,1,0.6625,21.69,6,0.69
O,diabetes,400,3,2,1,0.65,21.77,6,0.68
O,diabetes,400,3,2,1,0.635,21.508,6,0.7
O,diabetes,400,3,2,1,0.675,21.615,6,0.69
P,diabetes,400,3,2,2,0.6875,319.33,51,0.63
Q,diabetes,400,3,2,3,0.7,714.93,116,0.62
R,diabetes,400,3,3,1,0.625,21.52,6,0.63
S,diabetes,400,3,3,2,0.675,320.37,51,0.64
T,diabetes,400,3,3,3,0.7,730.28,116,0.61
U,diabetes,400,4,2,1,0.675,28.77,8,0.69
V,diabetes,400,4,2,2,0.7,411.75,68,0.68
W,diabetes,400,4,2,3,0.7,840.69,133,0.68
X,diabetes,400,4,3,1,0.625,28.601,8,0.61
Y,diabetes,400,4,3,2,0.6875,429.75,68,0.61
Z,diabetes,400,4,3,3,0.7125,836.91,133,0.59
Z11,diabetes,400,1,4,3,0.6625,707.85,99,0.6
Z11,diabetes,400,1,4,3,0.65,713.73,99,0.59
Z11,diabetes,400,1,4,3,0.6625,710.69,99,0.64
Z11,diabetes,400,1,4,3,0.675,709.94,99,0.62
Z12,diabetes,400,2,4,3,0.6569,706.05,99,0.59
Z12,diabetes,400,2,4,3,0.6625,706.46,99,0.64
Z12,diabetes,400,2,4,3,0.6625,707.66,99,0.6
Z12,diabetes,400,2,4,3,0.6625,703.65,99,0.62
Z13,diabetes,400,3,4,3,0.6625,791.03,116,0.59
Z13,diabetes,400,3,4,3,0.6625,797.30,116,0.59
Z13,diabetes,400,3,4,3,0.6625,799.32,116,0.58
Z13,diabetes,400,3,4,3,0.6875,798.37,116,0.56
Z1,diabetes,400,4,4,3,0.6625,1997.50,133,0.61
Z1,diabetes,400,4,4,3,0.65,2016.45,133,0.6
Z1,diabetes,400,4,4,3,0.65,2026.16,133,0.54
Z1,diabetes,400,4,4,3,0.65,2032.10,133,0.63
Z1,diabetes,400,4,4,3,0.6625,2048.96,133,0.58
Z21,diabetes,400,1,5,3,0.675,1225.84,82,0.62
Z21,diabetes,400,1,5,3,0.675,1219.33,82,0.53
Z21,diabetes,400,1,5,3,0.6625,1224.03,82,0.56
Z21,diabetes,400,1,5,3,0.675,1223.30,82,0.64
Z22,diabetes,400,2,5,3,0.6625,1479.39,99,0.6
Z22,diabetes,400,2,5,3,0.6875,1481.91,99,0.64
Z22,diabetes,400,2,5,3,0.6625,1482.32,99,0.56
Z22,diabetes,400,2,5,3,0.6625,1485.12,99,0.62
Z23,diabetes,400,3,5,3,0.675,1742.77,116,0.63
Z23,diabetes,400,3,5,3,0.65,1746.65,116,0.63
Z23,diabetes,400,3,5,3,0.65,1728.18,116,0.62
Z23,diabetes,400,3,5,3,0.675,1744.00,116,0.62
Z2,diabetes,400,4,5,3,0.675,1990.75,133,0.61
Z2,diabetes,400,4,5,3,0.65,1999.24,133,0.57
Z2,diabetes,400,4,5,3,0.675,2015.06,133,0.63
Z2,diabetes,400,4,5,3,0.6625,2017.87,133,0.62
Z3,diabetes,400,1,1,1,0.59,14.20,2,0.485
Z3,diabetes,400,1,1,1,0.51,14.15,2,0.46
Z3,diabetes,400,1,1,1,0.475,14.08,2,0.52
Z3,diabetes,400,1,1,1,0.48,14.02,2,0.575
Z3,diabetes,400,1,1,1,0.4875,14.16,2,0.48
Z4,diabetes,400,1,1,2,0.65,1063.70,82,0.645
Z4,diabetes,400,1,1,2,0.6625,1953.28,82,0.67
Z4,diabetes,400,1,1,2,0.64,1055.42,82,0.66
Z4,diabetes,400,1,1,2,0.65,1055.98,82,0.66
Z4,diabetes,400,1,1,2,0.65,1060.10,82,0.665
Z6,diabetes,400,1,1,3,0.65,1091.49,82,0.625
Z6,diabetes,400,1,1,3,0.65,1097.09,82,0.62
Z6,diabetes,400,1,1,3,0.65,1096.85,82,0.635
Z6,diabetes,400,1,1,3,0.64,1098.11,82,0.64
Z6,diabetes,400,1,1,3,0.66,1098.10,82,0.62
Z5,diabetes,400,1,1,4,0.65,1083,82,0.65
Z5,diabetes,400,1,1,4,0.65,1079.90,82,0.625
Z5,diabetes,400,1,1,4,0.65,1065.02,82,0.66
Z5,diabetes,400,1,1,4,0.64,1066.22,82,0.66
Z5,diabetes,400,1,1,4,0.60,1067.54,82,0.63

==> csv/diabetes_results_detailed_q3.csv <==
label,dataset,size,levels,parts,points,taccuracy,time,iterations,vaccuracy
A,diabetes,400,1,2,4,0.50,210.30,17,0.49
A,diabetes,400,1,2,4,0.50,210.25,17,0.47
A,diabetes,400,1,2,4,0.5,210,60,17,0.48
A,diabetes,400,1,2,4,0.5,210.60,17,0.49
A,diabetes,400,1,2,4,0.5,210.95,17,0.49

==> csv/heartdisease_results_detailed.csv <==
label,dataset,size,levels,parts,points,taccuracy,time,iterations,vaccuracy
A,heart,400,4,2,2,0.647,374.21,68,0.57
A,heart,400,4,2,2,0.632,373.33,68,0.6
A,heart,400,4,2,2,0.66,373.64,68,0.6
B,heart,400,3,3,3,0.676,630.94,116,0.58
B,heart,400,3,3,3,0.676,633.85,116,0.63
B,heart,400,3,3,3,0.676,626.22,116,0.64
C,heart,800,2,3,4,0.654,3669.74,339,0.574
C,heart,800,2,3,4,0.609,3668.83,339,0.508
C,heart,800,2,3,4,0.616,3675.01,339,0.58
D,heart,800,1,4,5,0.609,7156.55,626,0.586
D,heart,800,1,4,5,0.609,7097.69,626,0.604
D,heart,800,1,4,5,0.601,7122.35,626,0.586
E,heart,1000,1,3,3,0.64,1767.78,133,0.63
E,heart,1000,1,3,3,0.64,1763.91,133,0.67
E,heart,1000,1,3,3,0.64,1771.91,133,0.625
E,heart,1000,1,3,3,0.656,1775.09,133,0.64
F,heart,1000,2,3,3,0.639,1761.58,133,0.39
F,heart,1000,2,3,3,0.656,1762.78,133,0.682
F,heart,1000,2,3,3,0.656,1760.65,133,0.639
F,heart,1000,2,3,3,0.644,1765.15,133,0.644
G,heart,1000,3,3,3,0.65,1763.54,133,0.64
G,heart,1000,3,3,3,0.65,1765.32,133,0.63
G,heart,1000,3,3,3,0.639,1766.53,133,0.62
G,heart,1000,3,3,3,0.65,1755.63,133,0.62
H,heart,1000,4,3,3,0.66,1761.09,133,0.64
H,heart,1000,4,3,3,0.65,1745.033,133,0.64
H,heart,1000,4,3,3,0.65,1738.51,133,0.63
H,heart,1000,4,3,3,0.64,1739.71,133,0.66
I,heart,1000,1,2,1,0.68,17178.87,1297,0.64
I,heart,1000,1,2,1,0.674,17194.44,1297,0.65
I,heart,1000,1,2,1,0.656,17375.21,1297,0.59
I,heart,1000,1,2,1,0.674,17296.39,1297,0.64
J,heart,1000,1,2,2,0.668,17455.11,1297,0.67
J,heart,1000,1,2,2,0.667,17436.78,1297,0.66
J,heart,1000,1,2,2,0.674,17551.34,1297,0.639
J,heart,1000,1,2,2,0.649,17495.86,1297,0.60
K,heart,1000,1,2,3,0.674,17290.70,1297,0.62
K,heart,1000,1,2,3,0.668,17322.55,1297,0.67
K,heart,1000,1,2,3,0.674,17331.92,1297,0.65
K,heart,1000,1,2,3,0.66,17350.95,1297,0.639
L,heart,1000,1,2,4,0.66,16977.54,1297,0.66
L,heart,1000,1,2,4,0.668,16987.45,1297,0.639
L,heart,1000,1,2,4,0.6627,17019.09,1297,0.64
L,heart,1000,1,2,4,0.69,17021.18,1297,0.63
M,heart,1000,1,2,5,0.668,17271.71,1297,0.61
M,heart,1000,1,2,5,0.692,17344.66,1297,0.64
M,heart,1000,1,2,5,0.686,17350.81,1297,0.64
M,heart,1000,1,2,5,0.680,17365.14,1297,0.66
N,heart,1000,1,2,6,0.668,16804.34,1297,0.63
N,heart,1000,1,2,6,0.686,16785.45,1297,0.65
N,heart,1000,1,2,6,0.698,16764.30,1297,0.65
N,heart,1000,1,2,6,0.674,16796.50,1297,0.65
O,heart,400,1,1,1,0.579,14.26,2,0.5
O,heart,400,1,1,1,0.52,14.20,2,0.48
O,heart,400,1,1,1,0.5,14.13,2,0.5
O,heart,400,1,1,1,0.52,14.21,2,0.59
O,heart,400,1,1,1,0.53,14.10,2,0.52

==> csv/iris_results_detailed.csv <==
label,dataset,size,levels,parts,points,taccuracy,time,iterations,vaccuracy
A,iris,60,4,2,2,0.75,95.20,68,0.75
A,iris,60,4,2,2,0.8125,93.46,68,0.75
A,iris,60,4,2,2,0.75,92.69,68,0.75
B,iris,60,3,3,3,0.625,160.00,116,0.65
B,iris,60,3,3,3,0.625,161.64,116,0.7
B,iris,60,3,3,3,0.625,163.02,116,0.45
C,iris,100,2,3,4,0.8125,367.12,257,0.55
C,iris,100,2,3,4,0.8125,483.70,337,0.45
C,iris,100,2,3,4,0.8125,385.12,198,0.55
D,iris,100,1,4,5,0.6875,1198.26,626,0.6
D,iris,100,1,4,5,0.6875,1203.60,626,0.5
D,iris,100,1,4,5,0.6875,1207.47,626,0.6
E,iris,100,1,3,3,0.75,773.17,133,0.55
E,iris,100,1,3,3,0.75,845.22,133,0.75
E,iris,100,1,3,3,0.75,204.31,133,0.45
E,iris,100,1,3,3,0.6875,191.44,133,0.5
F,iris,100,2,3,3,0.6875,773.23,133,0.55
F,iris,100,2,3,3,0.75,844.72,133,0.5
F,iris,100,2,3,3,0.6875,219.50,133,0.55
F,iris,100,2,3,3,0.75,187.08,133,0.5
G,iris,100,3,3,3,0.75,426.87,133,0.4
G,iris,100,3,3,3,0.75,427.16,133,0.55
G,iris,100,3,3,3,0.8125,449.79,133,0.55
G,iris,100,3,3,3,0.75,405.61,133,0.5
H,iris,100,4,3,3,0.75,190.59,133,0.45
H,iris,100,4,3,3,0.8125,191.28,133,0.5
H,iris,100,4,3,3,0.8125,191.58,133,0.5
H,iris,100,4,3,3,0.8125,192.07,133,0.55
I,iris,100,1,2,1,0.937,115.22,82,0.5
I,iris,100,1,2,1,0.937,115.36,82,0.55
I,iris,100,1,2,1,0.875,115.66,82,0.5
I,iris,100,1,2,1,0.937,115.67,82,0.6
J,iris,100,1,2,2,0.875,113.85,82,0.5
J,iris,100,1,2,2,0.937,113.74,82,0.5
J,iris,100,1,2,2,0.937,114.25,82,0.55
J,iris,100,1,2,2,0.875,114.28,82,0.45
K,iris,100,1,2,3,0.9375,115.38,82,0.55
K,iris,100,1,2,3,0.9375,115.82,82,0.5
K,iris,100,1,2,3,0.875,115.87,82,0.5
K,iris,100,1,2,3,0.8125,116.11,82,0.5
L,iris,100,1,2,4,0.9375,355.33,257,0.45
L,iris,100,1,2,4,0.9375,356.61,257,0.5
L,iris,100,1,2,4,0.875,357.66,257,0.45
L,iris,100,1,2,4,0.9375,357.81,257,0.55
M,iris,100,1,2,5,0.9375,872.85,626,0.5
M,iris,100,1,2,5,0.9375,875.84,626,0.55
M,iris,100,1,2,5,0.9375,873.08,626,0.55
M,iris,100,1,2,5,0.875,876.63,626,0.45
N,iris,100,1,2,6,0.698,17957.32,1297,0.64
N,iris,100,1,2,6,0.6745,17902.78,1297,0.63
N,iris,100,1,2,6,0.6745,18022.71,1297,0.60
N,iris,100,1,2,6,0.686,17958.08,1297,0.62
O,iris,100,1,1,1,0.5,2.23,2,0.5
O,iris,100,1,1,1,0.375,1.86,2,0.7
O,iris,100,1,1,1,0.5,2.18,2,0.4
O,iris,100,1,1,1,0.5,1.85,2,0.6
O,iris,100,1,1,1,0.4375,2.13,2,0.5
